Leading Modes of the 3pi0 production in proton-proton collisions at incident proton momentum 3.35GeV/c

This work deals with the prompt pp-->pp3pi0 reaction where the 3pi0 do not origin from the decay of narrow resonances like \eta(547), \omega(782), \eta'(958). The reaction was measured for the proton beam momentum of 3.35GeV/c with the WASA-at-COSY detector setup. The dynamics of the reaction is investigated by Dalitz and Nyborg plots studies. The reaction is described by the model assuming simultaneous excitation of two baryon resonances \Delta(1232) and N*(1440) where resonances are identified by their unique decays topology on the missing mass of two protons MMpp dependent Dalitz and Nyborg plots. The ratio R=\Gamma(N*(1440)->N\pi\pi)/\Gamma(N*(1440)->\Delta(1232)\pi->N\pi\pi)= 0.039 +- 0.011(stat.) +- 0.008(sys.) is measured for the first time in a direct way. It shows that the {N*(1440)->\Delta(1232)\pi->N\pi\pi} decay is a leading mode of 3pi0 production. It is also shown that the MMpp is very sensitive to the structure of the spectral line shape of the N*(1440) resonance as well as on the interaction between the \Delta(1232) and N*(1440) resonances. The multipion spectroscopy - a precision tool to directly access the properties of baryon resonances is considered. The pp-->pp\eta(3pi0) reaction was also measured simultaneously. It is shown that the {\eta} production mechanism via N*(1535) is 43.4 +- 0.8(stat.) +- 2.0(sys.) of the total production, for the {\eta} momentum in the CM system q_\eta^CM=0.45-0.7GeV/c. First time momentum dependence of the {\eta} angular distribution is seen, the strongest effect is observed for the cos(\theta_\eta^CM) distribution.

==> images/CS3pi0CalcNew2.txt <==

Eta via Phsp and N*(1535)
3pii via D(1232) and N*(1440)



ProbCut: 0.2
EffEta: 0.0027081 +- 9.2124e-06
Eff3pi0: 0.0177676 +- 3.44015e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 193663 +- 366.848
NEta: 217254 +- 738.576
N3pi0: 897390 +- 915.59

ProbCut: 0.2	 CS3pi0: 138.507	 N3pi0Error: 0.141316	 NEtaError: 0.47087	 Eff3pi0Error: 0.268177	 EffEtaError: 0.471174	 Sum Error: 0.731855	 CSEtaError: 21.4057	 Total Error: 21.4182
CS3pi0: 138.507 +- 21.4182	0.731855



ProbCut: 0.3
EffEta: 0.0023104 +- 8.51081e-06
Eff3pi0: 0.0149717 +- 3.16239e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 160927 +- 336.263
NEta: 191497 +- 682.273
N3pi0: 746223 +- 835.685

ProbCut: 0.3	 CS3pi0: 132.296	 N3pi0Error: 0.148156	 NEtaError: 0.471349	 Eff3pi0Error: 0.279442	 EffEtaError: 0.487338	 Sum Error: 0.748135	 CSEtaError: 20.4457	 Total Error: 20.4594
CS3pi0: 132.296 +- 20.4594	0.748135



ProbCut: 0.4
EffEta: 0.00194309 +- 7.80645e-06
Eff3pi0: 0.0124183 +- 2.88385e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 134357 +- 308.167
NEta: 166702 +- 629.306
N3pi0: 620756 +- 762.474

ProbCut: 0.4	 CS3pi0: 128.185	 N3pi0Error: 0.157449	 NEtaError: 0.483902	 Eff3pi0Error: 0.297679	 EffEtaError: 0.514987	 Sum Error: 0.782799	 CSEtaError: 19.8103	 Total Error: 19.8258
CS3pi0: 128.185 +- 19.8258	0.782799



ProbCut: 0.5
EffEta: 0.00160035 +- 7.0858e-06
Eff3pi0: 0.0100696 +- 2.59995e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 110306 +- 280.558
NEta: 142936 +- 576.155
N3pi0: 508928 +- 690.894

ProbCut: 0.5	 CS3pi0: 124.492	 N3pi0Error: 0.169004	 NEtaError: 0.501812	 Eff3pi0Error: 0.321435	 EffEtaError: 0.551208	 Sum Error: 0.829173	 CSEtaError: 19.2397	 Total Error: 19.2575
CS3pi0: 124.492 +- 19.2575	0.829173



ProbCut: 0.6
EffEta: 0.00125582 +- 6.27798e-06
Eff3pi0: 0.00783303 +- 2.29569e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 89263.7 +- 251.114
NEta: 116541 +- 518.52
N3pi0: 404789 +- 615.291

ProbCut: 0.6	 CS3pi0: 122.509	 N3pi0Error: 0.186218	 NEtaError: 0.545073	 Eff3pi0Error: 0.359048	 EffEtaError: 0.612437	 Sum Error: 0.914208	 CSEtaError: 18.9332	 Total Error: 18.9553
CS3pi0: 122.509 +- 18.9553	0.914208



ProbCut: 0.7
EffEta: 0.00092785 +- 5.39718e-06
Eff3pi0: 0.00569916 +- 1.96029e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 67643.3 +- 218.771
NEta: 90711.7 +- 454.11
N3pi0: 303828 +- 532.959

ProbCut: 0.7	 CS3pi0: 119.965	 N3pi0Error: 0.210436	 NEtaError: 0.600555	 Eff3pi0Error: 0.412633	 EffEtaError: 0.697821	 Sum Error: 1.03062 CSEtaError: 18.5401	 Total Error: 18.5687
CS3pi0: 119.965 +- 18.5687	1.03062



ProbCut: 0.8
EffEta: 0.000604091 +- 4.35561e-06
Eff3pi0: 0.00367367 +- 1.57546e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 44404.5 +- 180.371
NEta: 65100.5 +- 376.88
N3pi0: 202402 +- 436.499

ProbCut: 0.8	 CS3pi0: 112.475	 N3pi0Error: 0.242562	 NEtaError: 0.65114	 Eff3pi0Error: 0.48235	 EffEtaError: 0.810966	 Sum Error: 1.17181 CSEtaError: 17.3825	 Total Error: 17.4219
CS3pi0: 112.475 +- 17.4219	1.17181



ProbCut: 0.9
EffEta: 0.000297709 +- 3.05816e-06
Eff3pi0: 0.00179136 +- 1.10118e-05
Warning in <TH1D::Sumw2>: Sum of squares of weights structure already created
IntegralC: 23091.8 +- 130.237
NEta: 34447.2 +- 272.948
N3pi0: 103774 +- 312.48

ProbCut: 0.9	 CS3pi0: 110.145	 N3pi0Error: 0.331665	 NEtaError: 0.872754	 Eff3pi0Error: 0.677082	 EffEtaError: 1.13145	 Sum Error: 1.61565 CSEtaError: 17.0225	 Total Error: 17.099
CS3pi0: 110.145 +- 17.099	1.61565






==> images/CS3pi0CalcNew2Input.txt <==
ProbCut	CS3pi0	N3pi0Error	NEtaError	Eff3pi0Error	EffEtaError	SumError	CSEtaError	TotalError	
0,2	138,507	0,141316	0,470870	0,268177	0,471174	0,731855	21,4057	21,4182
0,3	132,296	0,148156	0,471349	0,279442	0,487338	0,748135	20,4457	20,4594
0,4	128,185	0,157449	0,483902	0,297679	0,514987	0,782799	19,8103	19,8258
0,5	124,492	0,169004	0,501812	0,321435	0,551208	0,829173	19,2397	19,2575
0,6	122,509	0,186218	0,545073	0,359048	0,612437	0,914208	18,9332	18,9553
0,7	119,965	0,210436	0,600555	0,412633	0,697821	1,030620	18,5401	18,5687
0,8	112,475	0,242562	0,651140	0,482350	0,810966	1,171810	17,3825	17,4219
0,9	110,145	0,331665	0,872754	0,677082	1,131450	1,615650	17,0225	17,099


==> images/Chi2DalitzFit.txt <==
Npoints 19738 NDF=19738-1=19737 

Chi2min 17906.34 value 0.18925 chi2/NDF=17906.34/19737=9.07247302021583879e-01 Prob=1.00000000000000000e+00

chi2+ = 0.1871 value 17907.4
chi2- = 0.1914 value 17907.37

Delta = 0.00423

sigma = 0.002115

0.1893 +- 0.0021


==> images/DalitzFitResultsNew2.txt <==
alphaMin = 0.1332 chi2Min=58220.07

chi2Min+1 0.1318,58221.27
chi2Min-1 0.1344,58221.16

DeltaAlpha=0.0026


alpha = 0.1332 +- 0.0013


RatioM1M2: 0.077161 +- 0.000868796


beta: 0.0716337 +- 0.000748784
------------------------------------------
old
RationM1M1 = 0.1173 +- 0.0016


RatioM1M2New-RationM1M1old=.040139


RatioM1M1Tot=0.077 +- 0.001(stat) +- 0.040(sys)


==> images/EtaChi2New2Result.txt <==
Chi2Minimum: c=0.6388 chi2=390.6674 line 6402

Chi2Minimum+1:c=0.6333 chi2=391.6647 line 6347

Chi2Minimum+1:c=0.6443 chi2=391.6814 line 6457

Delta(c)=0.0110
c=0.6388 +- 0.0055


R = N*/PhSp = 0.7673 +- 0.0078
b = 0.4342 +- 0.0062



==> images/FitMCContributionNew5_100points.txt <==
Sum Dal1mc1/Dal1mc2: 0.502126

Sum Dal2mc1/Dal2mc2: 0.502126

Sum Dal3mc1/Dal3mc2: 0.502126


RatioM1M2: 0.0579699 +- 0.00162437


beta: 0.0547935 +- 0.00145124
l= 0	Eps: 0	chi2min= 16145.1	NDF= 19716	alphamin= 0.065
l= 1	Eps: 0.01	chi2min= 15915.9	NDF= 19716	alphamin= 0.058
l= 2	Eps: 0.02	chi2min= 15704.2	NDF= 19716	alphamin= 0.051
l= 3	Eps: 0.03	chi2min= 15511.5	NDF= 19716	alphamin= 0.044
l= 4	Eps: 0.04	chi2min= 15339.2	NDF= 19716	alphamin= 0.037
l= 5	Eps: 0.05	chi2min= 15188.8	NDF= 19716	alphamin= 0.03
l= 6	Eps: 0.06	chi2min= 15061.4	NDF= 19716	alphamin= 0.024
l= 7	Eps: 0.07	chi2min= 14958.2	NDF= 19716	alphamin= 0.017
l= 8	Eps: 0.08	chi2min= 14880.2	NDF= 19716	alphamin= 0.011
l= 9	Eps: 0.09	chi2min= 14828.3	NDF= 19716	alphamin= 0.005
l= 10	Eps: 0.1	chi2min= 14803.3	NDF= 19716	alphamin= 0
l= 11	Eps: 0.11	chi2min= 14807.2	NDF= 19716	alphamin= 0
l= 12	Eps: 0.12	chi2min= 14840.9	NDF= 19716	alphamin= 0
l= 13	Eps: 0.13	chi2min= 14904.4	NDF= 19716	alphamin= 0
l= 14	Eps: 0.14	chi2min= 14997.5	NDF= 19716	alphamin= 0
l= 15	Eps: 0.15	chi2min= 15119.7	NDF= 19716	alphamin= 0
l= 16	Eps: 0.16	chi2min= 15270.5	NDF= 19716	alphamin= 0
l= 17	Eps: 0.17	chi2min= 15449.5	NDF= 19716	alphamin= 0
l= 18	Eps: 0.18	chi2min= 15655.9	NDF= 19716	alphamin= 0
l= 19	Eps: 0.19	chi2min= 15889.1	NDF= 19716	alphamin= 0
l= 20	Eps: 0.2	chi2min= 16148.3	NDF= 19716	alphamin= 0
l= 21	Eps: 0.21	chi2min= 16432.6	NDF= 19716	alphamin= 0
l= 22	Eps: 0.22	chi2min= 16741.2	NDF= 19716	alphamin= 0
l= 23	Eps: 0.23	chi2min= 17073.2	NDF= 19716	alphamin= 0
l= 24	Eps: 0.24	chi2min= 17427.7	NDF= 19716	alphamin= 0
l= 25	Eps: 0.25	chi2min= 17803.7	NDF= 19716	alphamin= 0
l= 26	Eps: 0.26	chi2min= 18200.2	NDF= 19716	alphamin= 0
l= 27	Eps: 0.27	chi2min= 18616.5	NDF= 19716	alphamin= 0
l= 28	Eps: 0.28	chi2min= 19051.5	NDF= 19716	alphamin= 0
l= 29	Eps: 0.29	chi2min= 19504.3	NDF= 19716	alphamin= 0
l= 30	Eps: 0.3	chi2min= 19974	NDF= 19716	alphamin= 0
l= 31	Eps: 0.31	chi2min= 20459.7	NDF= 19716	alphamin= 0
l= 32	Eps: 0.32	chi2min= 20960.6	NDF= 19716	alphamin= 0
l= 33	Eps: 0.33	chi2min= 21475.8	NDF= 19716	alphamin= 0
l= 34	Eps: 0.34	chi2min= 22004.6	NDF= 19716	alphamin= 0
l= 35	Eps: 0.35	chi2min= 22546.1	NDF= 19716	alphamin= 0
l= 36	Eps: 0.36	chi2min= 23099.6	NDF= 19716	alphamin= 0
l= 37	Eps: 0.37	chi2min= 23664.4	NDF= 19716	alphamin= 0
l= 38	Eps: 0.38	chi2min= 24239.9	NDF= 19716	alphamin= 0
l= 39	Eps: 0.39	chi2min= 24825.3	NDF= 19716	alphamin= 0
l= 40	Eps: 0.4	chi2min= 25420	NDF= 19716	alphamin= 0
l= 41	Eps: 0.41	chi2min= 26022.3	NDF= 19716	alphamin= 0.006
l= 42	Eps: 0.42	chi2min= 26630	NDF= 19716	alphamin= 0.013
l= 43	Eps: 0.43	chi2min= 27242	NDF= 19716	alphamin= 0.019
l= 44	Eps: 0.44	chi2min= 27857.7	NDF= 19716	alphamin= 0.026
l= 45	Eps: 0.45	chi2min= 28475.9	NDF= 19716	alphamin= 0.034
l= 46	Eps: 0.46	chi2min= 29096	NDF= 19716	alphamin= 0.041
l= 47	Eps: 0.47	chi2min= 29717.2	NDF= 19716	alphamin= 0.049
l= 48	Eps: 0.48	chi2min= 30338.5	NDF= 19716	alphamin= 0.056
l= 49	Eps: 0.49	chi2min= 30959.4	NDF= 19716	alphamin= 0.064
l= 50	Eps: 0.5	chi2min= 31579.1	NDF= 19716	alphamin= 0.072
l= 51	Eps: 0.51	chi2min= 32196.8	NDF= 19716	alphamin= 0.08
l= 52	Eps: 0.52	chi2min= 32812	NDF= 19716	alphamin= 0.089
l= 53	Eps: 0.53	chi2min= 33424	NDF= 19716	alphamin= 0.097
l= 54	Eps: 0.54	chi2min= 34032.3	NDF= 19716	alphamin= 0.105
l= 55	Eps: 0.55	chi2min= 34636.2	NDF= 19716	alphamin= 0.114
l= 56	Eps: 0.56	chi2min= 35235.3	NDF= 19716	alphamin= 0.122
l= 57	Eps: 0.57	chi2min= 35829.1	NDF= 19716	alphamin= 0.13
l= 58	Eps: 0.58	chi2min= 36417	NDF= 19716	alphamin= 0.139
l= 59	Eps: 0.59	chi2min= 36998.7	NDF= 19716	alphamin= 0.147
l= 60	Eps: 0.6	chi2min= 37573.8	NDF= 19716	alphamin= 0.155
l= 61	Eps: 0.61	chi2min= 38141.8	NDF= 19716	alphamin= 0.164
l= 62	Eps: 0.62	chi2min= 38702.5	NDF= 19716	alphamin= 0.172
l= 63	Eps: 0.63	chi2min= 39255.5	NDF= 19716	alphamin= 0.18
l= 64	Eps: 0.64	chi2min= 39800.6	NDF= 19716	alphamin= 0.188
l= 65	Eps: 0.65	chi2min= 40337.4	NDF= 19716	alphamin= 0.196
l= 66	Eps: 0.66	chi2min= 40865.8	NDF= 19716	alphamin= 0.204
l= 67	Eps: 0.67	chi2min= 41385.5	NDF= 19716	alphamin= 0.212
l= 68	Eps: 0.68	chi2min= 41896.4	NDF= 19716	alphamin= 0.219
l= 69	Eps: 0.69	chi2min= 42398.2	NDF= 19716	alphamin= 0.227
l= 70	Eps: 0.7	chi2min= 42891	NDF= 19716	alphamin= 0.235
l= 71	Eps: 0.71	chi2min= 43374.5	NDF= 19716	alphamin= 0.242
l= 72	Eps: 0.72	chi2min= 43848.6	NDF= 19716	alphamin= 0.249
l= 73	Eps: 0.73	chi2min= 44313.4	NDF= 19716	alphamin= 0.256
l= 74	Eps: 0.74	chi2min= 44768.7	NDF= 19716	alphamin= 0.263
l= 75	Eps: 0.75	chi2min= 45214.5	NDF= 19716	alphamin= 0.27
l= 76	Eps: 0.76	chi2min= 45650.8	NDF= 19716	alphamin= 0.277
l= 77	Eps: 0.77	chi2min= 46077.7	NDF= 19716	alphamin= 0.283
l= 78	Eps: 0.78	chi2min= 46495	NDF= 19716	alphamin= 0.29
l= 79	Eps: 0.79	chi2min= 46902.9	NDF= 19716	alphamin= 0.296
l= 80	Eps: 0.8	chi2min= 47301.5	NDF= 19716	alphamin= 0.303
l= 81	Eps: 0.81	chi2min= 47690.8	NDF= 19716	alphamin= 0.309
l= 82	Eps: 0.82	chi2min= 48070.8	NDF= 19716	alphamin= 0.315
l= 83	Eps: 0.83	chi2min= 48441.6	NDF= 19716	alphamin= 0.32
l= 84	Eps: 0.84	chi2min= 48803.4	NDF= 19716	alphamin= 0.326
l= 85	Eps: 0.85	chi2min= 49156.3	NDF= 19716	alphamin= 0.332
l= 86	Eps: 0.86	chi2min= 49500.3	NDF= 19716	alphamin= 0.337
l= 87	Eps: 0.87	chi2min= 49835.7	NDF= 19716	alphamin= 0.342
l= 88	Eps: 0.88	chi2min= 50162.4	NDF= 19716	alphamin= 0.347
l= 89	Eps: 0.89	chi2min= 50480.8	NDF= 19716	alphamin= 0.352
l= 90	Eps: 0.9	chi2min= 50790.8	NDF= 19716	alphamin= 0.357
l= 91	Eps: 0.91	chi2min= 51092.8	NDF= 19716	alphamin= 0.362
l= 92	Eps: 0.92	chi2min= 51386.7	NDF= 19716	alphamin= 0.367
l= 93	Eps: 0.93	chi2min= 51672.8	NDF= 19716	alphamin= 0.371
l= 94	Eps: 0.94	chi2min= 51951.2	NDF= 19716	alphamin= 0.376
l= 95	Eps: 0.95	chi2min= 52222.1	NDF= 19716	alphamin= 0.38
l= 96	Eps: 0.96	chi2min= 52485.7	NDF= 19716	alphamin= 0.384
l= 97	Eps: 0.97	chi2min= 52742.1	NDF= 19716	alphamin= 0.388
l= 98	Eps: 0.98	chi2min= 52991.5	NDF= 19716	alphamin= 0.392
l= 99	Eps: 0.99	chi2min= 53233.9	NDF= 19716	alphamin= 0.396
l= 100	Eps: 1	chi2min= 53469.7	NDF= 19716	alphamin= 0.4
Global Min
chi2minG= 14803.3	NDFG= 19716	alphaminG= 0	EpsminG= 0.1



==> images/FitResult.txt <==
ProbCut: 0.2
EffEta: 0.00272004 +- 2.06448e-05
Eff3pi0: 0.0217839 +- 2.26747e-05
IntegralC: 193663 +- 366.848
NEta: 217254 +- 738.576
N3pi0: 897390 +- 915.59

ProbCut: 0.2	 CS3pi0: 113.469	 N3pi0Error: 0.11577	 NEtaError: 0.385749	 Eff3pi0Error: 0.118109	 EffEtaError: 0.861216	 Sum Error: 0.958043	 CSEtaError: 17.5361	 Total Error: 17.5623
CS3pi0: 113.469 +- 17.5623	0.958043



ProbCut: 0.3
EffEta: 0.00230682 +- 1.9016e-05
Eff3pi0: 0.0182807 +- 2.08088e-05
IntegralC: 160927 +- 336.263
NEta: 191497 +- 682.273
N3pi0: 746223 +- 835.685

ProbCut: 0.3	 CS3pi0: 108.181	 N3pi0Error: 0.12115	 NEtaError: 0.385431	 Eff3pi0Error: 0.123142	 EffEtaError: 0.891777	 Sum Error: 0.986744	 CSEtaError: 16.7189	 Total Error: 16.748
CS3pi0: 108.181 +- 16.748	0.986744


ProbCut: 0.4
EffEta: 0.00193885 +- 1.74367e-05
Eff3pi0: 0.0151081 +- 1.89477e-05
IntegralC: 134357 +- 308.167
NEta: 166702 +- 629.306
N3pi0: 620756 +- 762.474

ProbCut: 0.4	 CS3pi0: 105.133	 N3pi0Error: 0.129135	 NEtaError: 0.396881	 Eff3pi0Error: 0.131852	 EffEtaError: 0.945496	 Sum Error: 1.04189	 CSEtaError: 16.2478	 Total Error: 16.2812
CS3pi0: 105.133 +- 16.2812	1.04189


ProbCut: 0.5
EffEta: 0.00158172 +- 1.5752e-05
Eff3pi0: 0.0122264 +- 1.70701e-05
IntegralC: 110306 +- 280.558
NEta: 142936 +- 576.155
N3pi0: 508928 +- 690.894

ProbCut: 0.5	 CS3pi0: 101.337	 N3pi0Error: 0.13757	 NEtaError: 0.408476	 Eff3pi0Error: 0.141483	 EffEtaError: 1.00919	 Sum Error: 1.10646	 CSEtaError: 15.6612	 Total Error: 15.7002
CS3pi0: 101.337 +- 15.7002	1.10646

ProbCut: 0.6
EffEta: 0.00124658 +- 1.39863e-05
Eff3pi0: 0.00948712 +- 1.50575e-05
IntegralC: 89263.7 +- 251.114
NEta: 116541 +- 518.52
N3pi0: 404789 +- 615.291

ProbCut: 0.6	 CS3pi0: 100.406	 N3pi0Error: 0.152619	 NEtaError: 0.446728	 Eff3pi0Error: 0.159359	 EffEtaError: 1.12652	 Sum Error: 1.23179	 CSEtaError: 15.5172	 Total Error: 15.566
CS3pi0: 100.406 +- 15.566	1.23179


ProbCut: 0.7
EffEta: 0.000920088 +- 1.20179e-05
Eff3pi0: 0.00690684 +- 1.28645e-05
IntegralC: 67643.4 +- 218.771
NEta: 90711.6 +- 454.11
N3pi0: 303828 +- 532.959

ProbCut: 0.7	 CS3pi0: 98.1608	 N3pi0Error: 0.172188	 NEtaError: 0.491401	 Eff3pi0Error: 0.182831	 EffEtaError: 1.28215	 Sum Error: 1.39587	 CSEtaError: 15.1703	 Total Error: 15.2344
CS3pi0: 98.1608 +- 15.2344	1.39587

ProbCut: 0.8
EffEta: 0.000596738 +- 9.68002e-06
Eff3pi0: 0.00445521 +- 1.03448e-05
IntegralC: 44404.5 +- 180.371
NEta: 65100.5 +- 376.88
N3pi0: 202402 +- 436.499

ProbCut: 0.8	 CS3pi0: 91.6156	 N3pi0Error: 0.197577	 NEtaError: 0.530381	 Eff3pi0Error: 0.212727	 EffEtaError: 1.48615	 Sum Error: 1.60444	 CSEtaError: 14.1588	 Total Error: 14.2494
CS3pi0: 91.6156 +- 14.2494	1.60444


ProbCut: 0.9
EffEta: 0.000296012 +- 6.81875e-06
Eff3pi0: 0.00214757 +- 7.19059e-06
IntegralC: 23091.8 +- 130.237
NEta: 34447.2 +- 272.948
N3pi0: 103774 +- 312.48

ProbCut: 0.9	 CS3pi0: 91.352	 N3pi0Error: 0.275076	 NEtaError: 0.723842	 Eff3pi0Error: 0.305868	 EffEtaError: 2.10433	 Sum Error: 2.26304	 CSEtaError: 14.118	 Total Error: 14.2983
CS3pi0: 91.352 +- 14.2983	2.26304



==> images/FitResultsModelSumFactor.dat <==
0,2	 142,347	 0,145234	 0,483924	 0,277463	 1,0804	 1,22455	 21,9991	 22,0332
0,3	 135,152	 0,151355	 0,481524	 0,287377	 1,11411	 1,25642	 20,8871	 20,9249
0,4	 130,849	 0,160722	 0,493962	 0,305861	 1,17677	 1,32219	 20,2222	 20,2654
0,5	 125,869	 0,170873	 0,507361	 0,327104	 1,2535	 1,40174	 19,4524	 19,5029
0,6	 124,406	 0,189102	 0,553514	 0,366979	 1,39581	 1,55727	 19,2265	 19,2894
0,7	 121,683	 0,213449	 0,609154	 0,421223	 1,58938	 1,76641	 18,8055	 18,8883
0,8	 113,624	 0,24504	 0,65779	 0,490336	 1,84315	 2,03233	 17,56	 17,6772
0,9	 112,026	 0,33733	 0,887659	 0,69304	 2,58057	 2,83573	 17,3132	 17,5439


==> images/FitResultsModelSumFactor.txt <==
ProbCut: 0.2
EffEta: 0.00272004 +- 2.06448e-05
Eff3pi0: 0.0173645 +- 3.38469e-05
IntegralC: 193663 +- 366.848
NEta: 217254 +- 738.576
N3pi0: 897390 +- 915.59

ProbCut: 0.2	 CS3pi0: 142.347	 N3pi0Error: 0.145234	 NEtaError: 0.483924	 Eff3pi0Error: 0.277463	 EffEtaError: 1.0804	 Sum Error: 1.22455	 CSEtaError: 21.9991	 Total Error: 22.0332
CS3pi0: 142.347 +- 22.0332	1.22455

ProbCut: 0.3
EffEta: 0.00230682 +- 1.9016e-05
Eff3pi0: 0.0146326 +- 3.11136e-05
IntegralC: 160927 +- 336.263
NEta: 191497 +- 682.273
N3pi0: 746223 +- 835.685

ProbCut: 0.3	 CS3pi0: 135.152	 N3pi0Error: 0.151355	 NEtaError: 0.481524	 Eff3pi0Error: 0.287377	 EffEtaError: 1.11411	 Sum Error: 1.25642	 CSEtaError: 20.8871	 Total Error: 20.9249
CS3pi0: 135.152 +- 20.9249	1.25642

ProbCut: 0.4
EffEta: 0.00193885 +- 1.74367e-05
Eff3pi0: 0.0121388 +- 2.83744e-05
IntegralC: 134357 +- 308.167
NEta: 166702 +- 629.306
N3pi0: 620756 +- 762.474

ProbCut: 0.4	 CS3pi0: 130.849	 N3pi0Error: 0.160722	 NEtaError: 0.493962	 Eff3pi0Error: 0.305861	 EffEtaError: 1.17677	 Sum Error: 1.32219	 CSEtaError: 20.2222	 Total Error: 20.2654
CS3pi0: 130.849 +- 20.2654	1.32219


ProbCut: 0.5
EffEta: 0.00158172 +- 1.5752e-05
Eff3pi0: 0.00984351 +- 2.5581e-05
IntegralC: 110306 +- 280.558
NEta: 142936 +- 576.155
N3pi0: 508928 +- 690.894

ProbCut: 0.5	 CS3pi0: 125.869	 N3pi0Error: 0.170873	 NEtaError: 0.507361	 Eff3pi0Error: 0.327104	 EffEtaError: 1.2535	 Sum Error: 1.40174	 CSEtaError: 19.4524	 Total Error: 19.5029
CS3pi0: 125.869 +- 19.5029	1.40174


ProbCut: 0.6
EffEta: 0.00124658 +- 1.39863e-05
Eff3pi0: 0.00765683 +- 2.25864e-05
IntegralC: 89263.7 +- 251.114
NEta: 116541 +- 518.52
N3pi0: 404789 +- 615.291

ProbCut: 0.6	 CS3pi0: 124.406	 N3pi0Error: 0.189102	 NEtaError: 0.553514	 Eff3pi0Error: 0.366979	 EffEtaError: 1.39581	 Sum Error: 1.55727	 CSEtaError: 19.2265	 Total Error: 19.2894
CS3pi0: 124.406 +- 19.2894	1.55727


ProbCut: 0.7
EffEta: 0.000920088 +- 1.20179e-05
Eff3pi0: 0.00557171 +- 1.92873e-05
IntegralC: 67643.4 +- 218.771
NEta: 90711.6 +- 454.11
N3pi0: 303828 +- 532.959

ProbCut: 0.7	 CS3pi0: 121.683	 N3pi0Error: 0.213449	 NEtaError: 0.609154	 Eff3pi0Error: 0.421223	 EffEtaError: 1.58938	 Sum Error: 1.76641	 CSEtaError: 18.8055	 Total Error: 18.8883
CS3pi0: 121.683 +- 18.8883	1.76641


ProbCut: 0.8
EffEta: 0.000596738 +- 9.68002e-06
Eff3pi0: 0.00359227 +- 1.55022e-05
IntegralC: 44404.5 +- 180.371
NEta: 65100.5 +- 376.88
N3pi0: 202402 +- 436.499

ProbCut: 0.8	 CS3pi0: 113.624	 N3pi0Error: 0.24504	 NEtaError: 0.65779	 Eff3pi0Error: 0.490336	 EffEtaError: 1.84315	 Sum Error: 2.03233	 CSEtaError: 17.56	 Total Error: 17.6772
CS3pi0: 113.624 +- 17.6772	2.03233

ProbCut: 0.9
EffEta: 0.000296012 +- 6.81875e-06
Eff3pi0: 0.00175124 +- 1.08339e-05
IntegralC: 23091.8 +- 130.237
NEta: 34447.2 +- 272.948
N3pi0: 103774 +- 312.48

ProbCut: 0.9	 CS3pi0: 112.026	 N3pi0Error: 0.33733	 NEtaError: 0.887659	 Eff3pi0Error: 0.69304	 EffEtaError: 2.58057	 Sum Error: 2.83573	 CSEtaError: 17.3132	 Total Error: 17.5439
CS3pi0: 112.026 +- 17.5439	2.83573



==> images/FitResultsPhSpFactor.dat <==
//
0,2	 134,141	 0,136861	 0,456024	 0,139819	 1,01811	 1,1326	 20,7308	 20,7617
0,3	 127,372	 0,142642	 0,453807	 0,144848	 1,04998	 1,16178	 19,6848	 19,719
0,4	 123,311	 0,151462	 0,465503	 0,154163	 1,10897	 1,22198	 19,0571	 19,0962
0,5	 118,44	 0,160788	 0,477418	 0,164513	 1,17952	 1,2931	 18,3044	 18,35
0,6	 116,908	 0,177703	 0,520151	 0,18421	 1,31168	 1,43407	 18,0676	 18,1244
0,7	 113,832	 0,199678	 0,569852	 0,21002	 1,48684	 1,61846	 17,5922	 17,6665
0,8	 105,671	 0,227888	 0,611749	 0,242349	 1,71414	 1,85019	 16,3309	 16,4354
0,9	 105,036	 0,316281	 0,832272	 0,346769	 2,41955	 2,60138	 16,2329	 16,44


==> images/FitResultsPhSpFactor.txt <==
ProbCut: 0.2
EffEta: 0.00272004 +- 2.06448e-05
Eff3pi0: 0.0184269 +- 1.92069e-05
IntegralC: 193663 +- 366.848
NEta: 217254 +- 738.576
N3pi0: 897390 +- 915.59

ProbCut: 0.2	 CS3pi0: 134.141	 N3pi0Error: 0.136861	 NEtaError: 0.456024	 Eff3pi0Error: 0.139819	 EffEtaError: 1.01811	 Sum Error: 1.1326	 CSEtaError: 20.7308	 Total Error: 20.7617
CS3pi0: 134.141 +- 20.7617	1.1326

ProbCut: 0.3
EffEta: 0.00230682 +- 1.9016e-05
Eff3pi0: 0.0155263 +- 1.76565e-05
IntegralC: 160927 +- 336.263
NEta: 191497 +- 682.273
N3pi0: 746223 +- 835.685

ProbCut: 0.3	 CS3pi0: 127.372	 N3pi0Error: 0.142642	 NEtaError: 0.453807	 Eff3pi0Error: 0.144848	 EffEtaError: 1.04998	 Sum Error: 1.16178	 CSEtaError: 19.6848	 Total Error: 19.719
CS3pi0: 127.372 +- 19.719	1.16178

ProbCut: 0.4
EffEta: 0.00193885 +- 1.74367e-05
Eff3pi0: 0.0128809 +- 1.61038e-05
IntegralC: 134357 +- 308.167
NEta: 166702 +- 629.306
N3pi0: 620756 +- 762.474

ProbCut: 0.4	 CS3pi0: 123.311	 N3pi0Error: 0.151462	 NEtaError: 0.465503	 Eff3pi0Error: 0.154163	 EffEtaError: 1.10897	 Sum Error: 1.22198	 CSEtaError: 19.0571	 Total Error: 19.0962
CS3pi0: 123.311 +- 19.0962	1.22198

ProbCut: 0.5
EffEta: 0.00158172 +- 1.5752e-05
Eff3pi0: 0.0104609 +- 1.45301e-05
IntegralC: 110306 +- 280.558
NEta: 142936 +- 576.155
N3pi0: 508928 +- 690.894

ProbCut: 0.5	 CS3pi0: 118.44	 N3pi0Error: 0.160788	 NEtaError: 0.477418	 Eff3pi0Error: 0.164513	 EffEtaError: 1.17952	 Sum Error: 1.2931	 CSEtaError: 18.3044	 Total Error: 18.35
CS3pi0: 118.44 +- 18.35	1.2931


ProbCut: 0.6
EffEta: 0.00124658 +- 1.39863e-05
Eff3pi0: 0.00814795 +- 1.28386e-05
IntegralC: 89263.7 +- 251.114
NEta: 116541 +- 518.52
N3pi0: 404789 +- 615.291

ProbCut: 0.6	 CS3pi0: 116.908	 N3pi0Error: 0.177703	 NEtaError: 0.520151	 Eff3pi0Error: 0.18421	 EffEtaError: 1.31168	 Sum Error: 1.43407	 CSEtaError: 18.0676	 Total Error: 18.1244
CS3pi0: 116.908 +- 18.1244	1.43407


ProbCut: 0.7
EffEta: 0.000920088 +- 1.20179e-05
Eff3pi0: 0.00595598 +- 1.09888e-05
IntegralC: 67643.4 +- 218.771
NEta: 90711.6 +- 454.11
N3pi0: 303828 +- 532.959

ProbCut: 0.7	 CS3pi0: 113.832	 N3pi0Error: 0.199678	 NEtaError: 0.569852	 Eff3pi0Error: 0.21002	 EffEtaError: 1.48684	 Sum Error: 1.61846	 CSEtaError: 17.5922	 Total Error: 17.6665
CS3pi0: 113.832 +- 17.6665	1.61846

ProbCut: 0.8
EffEta: 0.000596738 +- 9.68002e-06
Eff3pi0: 0.00386263 +- 8.8587e-06
IntegralC: 44404.5 +- 180.371
NEta: 65100.5 +- 376.88
N3pi0: 202402 +- 436.499

ProbCut: 0.8	 CS3pi0: 105.671	 N3pi0Error: 0.227888	 NEtaError: 0.611749	 Eff3pi0Error: 0.242349	 EffEtaError: 1.71414	 Sum Error: 1.85019	 CSEtaError: 16.3309	 Total Error: 16.4354
CS3pi0: 105.671 +- 16.4354	1.85019


ProbCut: 0.9
EffEta: 0.000296012 +- 6.81875e-06
Eff3pi0: 0.00186778 +- 6.16632e-06
IntegralC: 23091.8 +- 130.237
NEta: 34447.2 +- 272.948
N3pi0: 103774 +- 312.48

ProbCut: 0.9	 CS3pi0: 105.036	 N3pi0Error: 0.316281	 NEtaError: 0.832272	 Eff3pi0Error: 0.346769	 EffEtaError: 2.41955	 Sum Error: 2.60138	 CSEtaError: 16.2329	 Total Error: 16.44
CS3pi0: 105.036 +- 16.44	2.60138



==> images/MMfactorNew2FitPol4Results.txt <==
FCN=14.5632 FROM MIGRAD    STATUS=CONVERGED     230 CALLS         231 TOTAL
                     EDM=8.69839e-18    STRATEGY= 1      ERR MATRIX NOT POS-DEF
  EXT PARAMETER                APPROXIMATE        STEP         FIRST   
  NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
   1  p0           2.77739e+01   1.51791e-02   1.32436e-05   1.05291e-07
   2  p1          -1.13470e+02   2.48514e-02   5.41069e-05   1.74691e-07
   3  p2           1.88132e+02   3.05350e-02   8.97084e-05   1.52471e-07
   4  p3          -1.45030e+02   3.32850e-02   6.91555e-05   7.83949e-08
   5  p4           4.27455e+01   3.03032e-02   2.03826e-05  -2.09161e-08

chi2=14.5632 NDF=24 -> 0.606800000000000006

 p0 27.774   0.015
 p1 -113.470   0.025
 p2 188.132   0.031
 p3 -145.030   0.033
 p4 42.7455   0.031


==> images/ResultsFitImport.dat <==
//ProbCut	CS3pi0	N3pi0Error	NEtaError	Eff3pi0Error	EffEtaError	Sum Error	CSEtaError	TotalError
//
0,2	 113,469	 0,11577	 0,385749	 0,118109	 0,861216	 0,958043	 17,5361	 17,5623
0,3	 108,181	 0,12115	 0,385431	 0,123142	 0,891777	 0,986744	 16,7189	 16,748
0,4	 105,133	 0,129135	 0,396881	 0,131852	 0,945496	 1,04189	 16,2478	 16,2812
0,5	 101,337	 0,13757	 0,408476	 0,141483	 1,00919	 1,10646	 15,6612	 15,7002
0,6	 100,406	 0,152619	 0,446728	 0,159359	 1,12652	 1,23179	 15,5172	 15,566
0,7	 98,1608	 0,172188	 0,491401	 0,182831	 1,28215	 1,39587	 15,1703	 15,2344
0,8	 91,6156	 0,197577	 0,530381	 0,212727	 1,48615	 1,60444	 14,1588	 14,2494
0,9	 91,352	0,275076	 0,723842	 0,305868	 2,10433	 2,26304	 14,118	14,2983

